MLPs at the EOC: Spectrum of the NTK

We study the properties of the Neural Tangent Kernel (NTK) $\overset{\scriptscriptstyle\infty}{K} : \mathbb{R}^{m_0} \times \mathbb{R}^{m_0} \to \mathbb{R}^{m_l \times m_l}$ corresponding to infinitely wide $l$-layer Multilayer Perceptrons (MLPs) taking inputs from $\mathbb{R}^{m_0}$ to outputs in $\mathbb{R}^{m_l}$ equipped with activation functions $\phi(s) = a s + b \vert s \vert$ for some $a,b \in \mathbb{R}$ and initialized at the Edge Of Chaos (EOC). We find that the entries $\overset{\scriptscriptstyle\infty}{K}(x_1,x_2)$ can be approximated by the inverses of the cosine distances of the activations corresponding to $x_1$ and $x_2$ increasingly better as the depth $l$ increases. By quantifying these inverse cosine distances and the spectrum of the matrix containing them, we obtain tight spectral bounds for the NTK matrix $\overset{\scriptscriptstyle\infty}{K} = [\frac{1}{n} \overset{\scriptscriptstyle\infty}{K}(x_{i_1},x_{i_2}) : i_1, i_2 \in [1:n]]$ over a dataset $\{x_1,\cdots,x_n\} \subset \mathbb{R}^{m_0}$, transferred from the inverse cosine distance matrix via our approximation result. Our results show that $\Delta_\phi = \frac{b^2}{a^2+b^2}$ determines the rate at which the condition number of the NTK matrix converges to its limit as depth increases, implying in particular that the absolute value ($\Delta_\phi=1$) is better than the ReLU ($\Delta_\phi=\frac{1}{2}$) in this regard.

==> csvs/ntk/run-ntk_init_gaussian_d_64_m_1024_J_8_activation_relu_a_0_b_1_p_1_samples_100_2024-02-11_20_36_43_152306-tag-B_lambda_max_mean.csv <==
Wall time,Step,Value,Var
1707701169.48168,1,1.75486874580383,0.00602065725252
1707701169.48218,2,1.68618929386139,0.005022041033953
1707701169.48262,3,1.61110699176788,0.004059630911797
1707701169.48313,4,1.52295899391174,0.003520239144564
1707701169.48379,5,1.42788481712341,0.00303659029305
1707701169.4845,6,1.32506823539734,0.002412467030808
1707701169.48521,7,1.17622971534729,0.001141108572483


==> csvs/ntk/run-ntk_init_gaussian_d_64_m_1024_J_8_activation_relu_a_0_b_1_p_1_samples_100_2024-02-11_20_36_43_152306-tag-B_lambda_min_mean.csv <==
Wall time,Step,Value,Var
1707701169.48142,1,0.518170654773712,0.000587012560572
1707701169.48203,2,0.544336795806885,0.000522790127434
1707701169.48248,3,0.57834929227829,0.0004657964746
1707701169.4829,4,0.615391314029694,0.000445405778009
1707701169.48355,5,0.667601525783539,0.000508249213453
1707701169.48433,6,0.732168138027191,0.000593094620854
1707701169.48498,7,0.839197516441345,0.000499955378473


==> csvs/ntk/run-ntk_init_gaussian_d_64_m_128_J_8_activation_relu_a_0_b_1_p_1_samples_100_2024-02-11_20_36_18_560139-tag-B_lambda_max_mean.csv <==
Wall time,Step,Value,Var
1707685600.30538,1,4.08471870422363,0.345726728439331
1707685600.30603,2,3.59368252754211,0.151040986180305
1707685600.30663,3,3.30600929260254,0.11519730836153
1707685600.30707,4,2.86374306678772,0.079677551984787
1707685600.30752,5,2.42697620391846,0.044968739151955
1707685600.30795,6,2.01454401016235,0.029404057189822
1707685600.30844,7,1.50360095500946,0.009589420631528


==> csvs/ntk/run-ntk_init_gaussian_d_64_m_128_J_8_activation_relu_a_0_b_1_p_1_samples_100_2024-02-11_20_36_18_560139-tag-B_lambda_min_mean.csv <==
Wall time,Step,Value,Var
1707685600.30519,1,0.114278100430965,0.000254648679402
1707685600.30581,2,0.137670293450356,0.00037164700916
1707685600.30644,3,0.168130591511726,0.000480822869577
1707685600.30693,4,0.211896896362305,0.000764985510614
1707685600.30734,5,0.274041950702667,0.00097439030651
1707685600.30782,6,0.373071640729904,0.00153361260891
1707685600.30826,7,0.580974340438843,0.002647741464898


==> csvs/ntk/run-ntk_init_gaussian_d_64_m_256_J_8_activation_relu_a_0_b_1_p_1_samples_100_2024-02-11_20_36_22_896954-tag-B_lambda_max_mean.csv <==
Wall time,Step,Value,Var
1707687187.93213,1,2.8816454410553,0.063941821455956
1707687187.93281,2,2.68090033531189,0.059102419763804
1707687187.93334,3,2.44895815849304,0.038390252739191
1707687187.93381,4,2.20613837242126,0.020154410973191
1707687187.93445,5,1.96031641960144,0.016965528950095
1707687187.93495,6,1.69130980968475,0.009283501654863
1707687187.93555,7,1.3495706319809,0.003668908495456


==> csvs/ntk/run-ntk_init_gaussian_d_64_m_256_J_8_activation_relu_a_0_b_1_p_1_samples_100_2024-02-11_20_36_22_896954-tag-B_lambda_min_mean.csv <==
Wall time,Step,Value,Var
1707687187.93188,1,0.240290239453316,0.000718957977369
1707687187.93253,2,0.272725999355316,0.00074953015428
1707687187.93318,3,0.311655640602112,0.000840279913973
1707687187.93365,4,0.360806435346603,0.00114441558253
1707687187.93431,5,0.422962784767151,0.001449575880542
1707687187.93474,6,0.51566618680954,0.00175041356124
1707687187.93533,7,0.691328644752502,0.00173025066033


==> csvs/ntk/run-ntk_init_gaussian_d_64_m_512_J_8_activation_relu_a_0_b_1_p_1_samples_100_2024-02-11_20_36_32_292356-tag-B_lambda_max_mean.csv <==
Wall time,Step,Value,Var
1707691100.22303,1,2.18743228912354,0.020318308845162
1707691100.22364,2,2.06750774383545,0.020199159160256
1707691100.22432,3,1.94059610366821,0.014349614270032
1707691100.22488,4,1.79703557491303,0.008783711120486
1707691100.22539,5,1.64850795269012,0.007574797142297
1707691100.22591,6,1.47708714008331,0.004422924481332
1707691100.22641,7,1.24574863910675,0.002337047597393


==> csvs/ntk/run-ntk_init_gaussian_d_64_m_512_J_8_activation_relu_a_0_b_1_p_1_samples_100_2024-02-11_20_36_32_292356-tag-B_lambda_min_mean.csv <==
Wall time,Step,Value,Var
1707691100.22279,1,0.385185688734055,0.000718074385077
1707691100.22349,2,0.416859060525894,0.000679086544551
1707691100.22408,3,0.4551662504673,0.000635904783849
1707691100.22468,4,0.502497017383575,0.000922806269955
1707691100.22525,5,0.558210074901581,0.001044911914505
1707691100.22568,6,0.637452363967896,0.000999171868898
1707691100.22627,7,0.781652987003326,0.000995443668216


==> csvs/ntk/run-ntk_init_p_1_q_0_r_1_gaussian_d_32_m_1_J_64_a_0.0_b_1.0_relu_samples_100_limiting_samples_1048576_2024-04-27_12_18_02_451927-tag-limiting_ntk_condition_number_mean.csv <==
Wall time,Step,Value
1714220463.941105,2,39.083866119384766
1714220463.9441307,3,29.419815063476562
1714220463.9470212,4,25.784622192382812
1714220463.9498487,5,23.65267562866211
1714220463.9527857,6,22.18941879272461
1714220463.9555843,7,21.100751876831055
1714220463.9583552,8,20.247119903564453
1714220463.961165,9,19.552885055541992
1714220463.9639184,10,18.97633171081543
1714220463.9667125,11,18.489185333251953
1714220463.969485,12,18.07085609436035
1714220463.9722185,13,17.706439971923828
1714220463.9749708,14,17.38519859313965
1714220463.9777637,15,17.101171493530273
1714220463.9805255,16,16.846271514892578
1714220463.9833145,17,16.618045806884766
1714220463.9860828,18,16.410398483276367
1714220463.9888225,19,16.22064781188965
1714220463.9915264,20,16.046188354492188
1714220463.9943252,21,15.88674545288086
1714220463.9970653,22,15.739249229431152
1714220463.9997811,23,15.602927207946777
1714220464.002521,24,15.476941108703613
1714220464.0052493,25,15.359973907470703
1714220464.0079737,26,15.249707221984863
1714220464.0107615,27,15.147027969360352
1714220464.013503,28,15.051231384277344
1714220464.0162072,29,14.960070610046387
1714220464.018923,30,14.87370491027832
1714220464.0216582,31,14.791245460510254
1714220464.024356,32,14.713650703430176
1714220464.0270991,33,14.641083717346191
1714220464.029882,34,14.571755409240723
1714220464.0326157,35,14.50686264038086
1714220464.0353165,36,14.445611953735352
1714220464.0380368,37,14.387589454650879
1714220464.0407567,38,14.330975532531738
1714220464.043426,39,14.276924133300781
1714220464.046144,40,14.225439071655273
1714220464.0488856,41,14.176416397094727
1714220464.0516365,42,14.129467964172363
1714220464.0543976,43,14.084872245788574
1714220464.0571148,44,14.0408935546875
1714220464.059798,45,13.998873710632324
1714220464.0625448,46,13.959057807922363
1714220464.065251,47,13.920024871826172
1714220464.067945,48,13.88377571105957
1714220464.0706716,49,13.8483247756958
1714220464.073394,50,13.813482284545898
1714220464.0760798,51,13.779740333557129
1714220464.0788076,52,13.747503280639648
1714220464.081532,53,13.715946197509766
1714220464.0842297,54,13.686205863952637
1714220464.0869255,55,13.656342506408691
1714220464.0896306,56,13.627935409545898
1714220464.0923467,57,13.599939346313477
1714220464.095042,58,13.572850227355957
1714220464.0977213,59,13.546764373779297
1714220464.1004088,60,13.521541595458984
1714220464.1031375,61,13.496788024902344
1714220464.105854,62,13.473125457763672
1714220464.1085858,63,13.44979476928711
1714220464.111323,64,13.427638053894043


==> csvs/ntk/run-ntk_init_p_1_q_0_r_1_gaussian_d_32_m_1_J_64_a_1.0_b_1.0_relu_samples_100_limiting_samples_1048576_2024-04-27_12_34_00_608747-tag-limiting_ntk_condition_number_mean.csv <==
Wall time,Step,Value
1714221415.6177604,2,34.76719284057617
1714221415.6207302,3,28.777738571166992
1714221415.6235545,4,26.24237823486328
1714221415.6263876,5,24.609949111938477
1714221415.6294107,6,23.404569625854492
1714221415.6324008,7,22.449810028076172
1714221415.6351907,8,21.665611267089844
1714221415.6379712,9,21.00216293334961
1714221415.640731,10,20.432876586914062
1714221415.6434572,11,19.938148498535156
1714221415.646223,12,19.50218963623047
1714221415.6489868,13,19.114004135131836
1714221415.6517155,14,18.765365600585938
1714221415.6544576,15,18.451202392578125
1714221415.657192,16,18.165573120117188
1714221415.659924,17,17.905712127685547
1714221415.6627114,18,17.667757034301758
1714221415.665479,19,17.44802474975586
1714221415.668194,20,17.244613647460938
1714221415.6709378,21,17.056640625
1714221415.673675,22,16.88197898864746
1714221415.6764092,23,16.718843460083008
1714221415.6791677,24,16.566316604614258
1714221415.6819263,25,16.42340087890625
1714221415.6846955,26,16.288766860961914
1714221415.6874175,27,16.162656784057617
1714221415.6901567,28,16.04380989074707
1714221415.6928923,29,15.931151390075684
1714221415.6956081,30,15.82415771484375
1714221415.6983826,31,15.721924781799316
1714221415.7014797,32,15.625576972961426
1714221415.7041798,33,15.53428840637207
1714221415.7069325,34,15.447376251220703
1714221415.7096953,35,15.364811897277832
1714221415.7124035,36,15.2858247756958
1714221415.7151916,37,15.211322784423828
1714221415.7179203,38,15.138916015625
1714221415.7206824,39,15.069781303405762
1714221415.723367,40,15.003618240356445
1714221415.7260838,41,14.940208435058594
1714221415.728848,42,14.878915786743164
1714221415.731555,43,14.820467948913574
1714221415.7342901,44,14.763788223266602
1714221415.737028,45,14.709229469299316
1714221415.739734,46,14.657264709472656
1714221415.7424583,47,14.606505393981934
1714221415.7451916,48,14.558235168457031
1714221415.7479036,49,14.511573791503906
1714221415.7506518,50,14.465773582458496
1714221415.7534015,51,14.421738624572754
1714221415.7561529,52,14.379175186157227
1714221415.758884,53,14.337821006774902
1714221415.7616131,54,14.298222541809082
1714221415.7643373,55,14.259221076965332
1714221415.7670813,56,14.221755027770996
1714221415.7701118,57,14.184971809387207
1714221415.773006,58,14.149582862854004
1714221415.7757227,59,14.1152925491333
1714221415.7784488,60,14.082111358642578
1714221415.7812104,61,14.049848556518555
1714221415.78394,62,14.018343925476074
1714221415.7866712,63,13.987336158752441
1714221415.7893972,64,13.957771301269531


==> csvs/ntk/run-ntk_init_p_1_q_0_r_1_gaussian_d_32_m_1_J_64_a_1.0_b_1.7320508075688772_relu_samples_100_limiting_samples_1048576_2024-04-27_12_34_12_088109-tag-limiting_ntk_condition_number_mean.csv <==
Wall time,Step,Value
1714221437.5628438,2,33.57878875732422
1714221437.5667293,3,27.214500427246094
1714221437.5699162,4,24.67597007751465
1714221437.5729342,5,23.067258834838867
1714221437.5760436,6,21.89632797241211
1714221437.579235,7,20.986295700073242
1714221437.5821757,8,20.24799156188965
1714221437.585225,9,19.631385803222656
1714221437.5882382,10,19.10693359375
1714221437.5911663,11,18.6564884185791
1714221437.5941107,12,18.26319694519043
1714221437.5972595,13,17.915605545043945
1714221437.6001086,14,17.60533905029297
1714221437.6031702,15,17.328773498535156
1714221437.6060832,16,17.079195022583008
1714221437.6092887,17,16.853212356567383
1714221437.6125782,18,16.646696090698242
1714221437.6154373,19,16.45664405822754
1714221437.6188185,20,16.281688690185547
1714221437.6218035,21,16.12049102783203
1714221437.6247888,22,15.97144889831543
1714221437.6278048,23,15.832690238952637
1714221437.630704,24,15.703604698181152
1714221437.6337671,25,15.583483695983887
1714221437.637018,26,15.469829559326172
1714221437.6401243,27,15.363743782043457
1714221437.643043,28,15.264187812805176
1714221437.646142,29,15.17004108428955
1714221437.649108,30,15.080565452575684
1714221437.6520436,31,14.994972229003906
1714221437.6550167,32,14.914467811584473
1714221437.6580343,33,14.8383207321167
1714221437.6609783,34,14.765680313110352
1714221437.6640182,35,14.697291374206543
1714221437.6668446,36,14.6320219039917
1714221437.6698444,37,14.570384979248047
1714221437.6728325,38,14.51066780090332
1714221437.6757162,39,14.453805923461914
1714221437.6787126,40,14.39941120147705
1714221437.6815736,41,14.34730339050293
1714221437.6846492,42,14.297036170959473
1714221437.6875367,43,14.249567031860352
1714221437.6906328,44,14.203075408935547
1714221437.6934426,45,14.15847396850586
1714221437.6964152,46,14.115942001342773
1714221437.6992903,47,14.074300765991211
1714221437.7022338,48,14.035240173339844
1714221437.705298,49,13.997048377990723
1714221437.7085316,50,13.959665298461914
1714221437.7118082,51,13.923829078674316
1714221437.7148695,52,13.889213562011719
1714221437.717974,53,13.855369567871094
1714221437.7209203,54,13.823625564575195
1714221437.7237496,55,13.791970252990723
1714221437.7266967,56,13.761491775512695
1714221437.7296867,57,13.731531143188477
1714221437.732737,58,13.702652931213379
1714221437.7357032,59,13.674551010131836
1714221437.7386434,60,13.647497177124023
1714221437.7416449,61,13.621230125427246
1714221437.7444322,62,13.5958251953125
1714221437.7475007,63,13.57055377960205
1714221437.7505875,64,13.546599388122559


==> csvs/ntk/run-ntk_init_p_1_q_0_r_1_gaussian_d_32_m_1_J_64_a_1.0_b_2.6457513110645907_relu_samples_100_limiting_samples_1048576_2024-04-27_12_34_07_320343-tag-limiting_ntk_condition_number_mean.csv <==
Wall time,Step,Value
1714221435.8807456,2,34.283145904541016
1714221435.8846152,3,27.157442092895508
1714221435.8884292,4,24.4543399810791
1714221435.8921614,5,22.786701202392578
1714221435.8958879,6,21.590322494506836
1714221435.8995225,7,20.670364379882812
1714221435.903237,8,19.930843353271484
1714221435.9069445,9,19.317447662353516
1714221435.9106216,10,18.799802780151367
1714221435.9142468,11,18.35679817199707
1714221435.917912,12,17.971343994140625
1714221435.9215744,13,17.632057189941406
1714221435.9252048,14,17.330705642700195
1714221435.928839,15,17.061872482299805
1714221435.9324598,16,16.819873809814453
1714221435.9362142,17,16.601335525512695
1714221435.9398217,18,16.40229034423828
1714221435.9434888,19,16.21930503845215
1714221435.9471753,20,16.051342010498047
1714221435.9512897,21,15.896562576293945
1714221435.9549644,22,15.753674507141113
1714221435.9586165,23,15.620728492736816
1714221435.9622579,24,15.497123718261719
1714221435.9658601,25,15.382309913635254
1714221435.969543,26,15.27383804321289
1714221435.9731627,27,15.17269515991211
1714221435.9767792,28,15.077653884887695
1714221435.9804065,29,14.9874849319458
1714221435.9839652,30,14.902602195739746
1714221435.987567,31,14.820944786071777
1714221435.9912362,32,14.744240760803223
1714221435.9947917,33,14.672222137451172
1714221435.9983997,34,14.603446006774902
1714221436.002065,35,14.538505554199219
1714221436.0056522,36,14.477155685424805
1714221436.0093203,37,14.419281959533691
1714221436.0128787,38,14.362810134887695
1714221436.0165043,39,14.308871269226074
1714221436.0201132,40,14.257381439208984
1714221436.0237105,41,14.208209991455078
1714221436.0273314,42,14.160706520080566
1714221436.0309684,43,14.11573600769043
1714221436.0346398,44,14.071874618530273
1714221436.0382264,45,14.029715538024902
1714221436.0418444,46,13.989563941955566
1714221436.045406,47,13.95014762878418
1714221436.0491657,48,13.913248062133789
1714221436.0527995,49,13.877788543701172
1714221436.0564475,50,13.842737197875977
1714221436.0603364,51,13.80887222290039
1714221436.063959,52,13.776371002197266
1714221436.0675979,53,13.744518280029297
1714221436.0712337,54,13.714552879333496
1714221436.0748944,55,13.68447494506836
1714221436.0785406,56,13.655875205993652
1714221436.0822103,57,13.627645492553711
1714221436.0858662,58,13.600366592407227
1714221436.0896719,59,13.573929786682129
1714221436.0933337,60,13.548322677612305
1714221436.096972,61,13.523504257202148
1714221436.100568,62,13.499353408813477
1714221436.104156,63,13.475658416748047
1714221436.1077688,64,13.452966690063477


==> csvs/ntk/run-ntk_init_p_1_q_0_r_1_gaussian_d_32_m_1_J_64_a_1.7320508075688772_b_1.0_relu_samples_100_limiting_samples_1048576_2024-04-27_12_29_24_400446-tag-limiting_ntk_condition_number_mean.csv <==
Wall time,Step,Value
1714221235.9689703,2,46.320037841796875
1714221235.9734147,3,33.57041931152344
1714221235.9766338,4,30.06618881225586
1714221235.97971,5,28.1289005279541
1714221235.9832642,6,26.784421920776367
1714221235.9863675,7,25.746192932128906
1714221235.989461,8,24.897253036499023
1714221235.9926689,9,24.176660537719727
1714221235.995668,10,23.55072593688965
1714221235.9987755,11,22.998563766479492
1714221236.001869,12,22.50473403930664
1714221236.0048773,13,22.060039520263672
1714221236.0079098,14,21.655048370361328
1714221236.011102,15,21.284503936767578
1714221236.0142293,16,20.94369125366211
1714221236.0173688,17,20.628541946411133
1714221236.020253,18,20.33650779724121
1714221236.0231936,19,20.0639591217041
1714221236.0262413,20,19.809131622314453
1714221236.029133,21,19.571147918701172
1714221236.032116,22,19.347509384155273
1714221236.0351155,23,19.136627197265625
1714221236.037992,24,18.93793296813965
1714221236.0411623,25,18.74983024597168
1714221236.0441163,26,18.571666717529297
1714221236.0471559,27,18.403282165527344
1714221236.0501769,28,18.24353790283203
1714221236.053215,29,18.091440200805664
1714221236.0561278,30,17.946224212646484
1714221236.0592628,31,17.80739974975586
1714221236.0623133,32,17.675216674804688
1714221236.0654466,33,17.549068450927734
1714221236.0684106,34,17.428125381469727
1714221236.0715275,35,17.312650680541992
1714221236.0744994,36,17.201435089111328
1714221236.0775697,37,17.09546661376953
1714221236.0805967,38,16.99300193786621
1714221236.0836537,39,16.89475440979004
1714221236.0867114,40,16.80007553100586
1714221236.0896802,41,16.709022521972656
1714221236.0927463,42,16.6212100982666
1714221236.095698,43,16.53656578063965
1714221236.0986893,44,16.454551696777344
1714221236.101643,45,16.375778198242188
1714221236.1047482,46,16.299495697021484
1714221236.107668,47,16.225650787353516
1714221236.1106296,48,16.15447425842285
1714221236.1136825,49,16.085710525512695
1714221236.116717,50,16.018625259399414
1714221236.1197882,51,15.953843116760254
1714221236.122841,52,15.890850067138672
1714221236.1258373,53,15.830016136169434
1714221236.128895,54,15.770890235900879
1714221236.1317692,55,15.713129997253418
1714221236.134905,56,15.657273292541504
1714221236.137907,57,15.602910041809082
1714221236.1408076,58,15.550137519836426
1714221236.1438575,59,15.498562812805176
1714221236.1467342,60,15.448664665222168
1714221236.1497548,61,15.400174140930176
1714221236.152639,62,15.352508544921875
1714221236.1556075,63,15.306157112121582
1714221236.158443,64,15.261249542236328


==> csvs/ntk/run-ntk_init_p_1_q_0_r_1_gaussian_d_32_m_1_J_64_a_1.7320508075688772_b_2.23606797749979_relu_samples_100_limiting_samples_1048576_2024-04-27_12_34_22_402539-tag-limiting_ntk_condition_number_mean.csv <==
Wall time,Step,Value
1714221448.6689866,2,33.75774383544922
1714221448.6728134,3,27.790821075439453
1714221448.6762874,4,25.289100646972656
1714221448.679827,5,23.68189239501953
1714221448.6830144,6,22.49883460998535
1714221448.6867435,7,21.57022476196289
1714221448.6899977,8,20.811979293823242
1714221448.6931968,9,20.174741744995117
1714221448.6964147,10,19.632051467895508
1714221448.6996398,11,19.163116455078125
1714221448.7030156,12,18.75209617614746
1714221448.706157,13,18.387733459472656
1714221448.7094374,14,18.061973571777344
1714221448.712745,15,17.76952362060547
1714221448.7160146,16,17.505287170410156
1714221448.7193155,17,17.265485763549805
1714221448.7224786,18,17.046035766601562
1714221448.7257276,19,16.843894958496094
1714221448.7290285,20,16.656986236572266
1714221448.732176,21,16.485111236572266
1714221448.735404,22,16.325407028198242
1714221448.738587,23,16.177112579345703
1714221448.7417698,24,16.03839874267578
1714221448.744952,25,15.908808708190918
1714221448.7482498,26,15.786459922790527
1714221448.7514493,27,15.672557830810547
1714221448.75475,28,15.565546989440918
1714221448.7578988,29,15.463876724243164
1714221448.7611973,30,15.367426872253418
1714221448.764592,31,15.275118827819824
1714221448.7677402,32,15.188182830810547
1714221448.770984,33,15.105878829956055
1714221448.774275,34,15.027644157409668
1714221448.777551,35,14.953788757324219
1714221448.7808435,36,14.883428573608398
1714221448.7839787,37,14.816685676574707
1714221448.7876987,38,14.751982688903809
1714221448.7909482,39,14.690252304077148
1714221448.7942293,40,14.631002426147461
1714221448.797643,41,14.574233055114746
1714221448.8007696,42,14.519725799560547
1714221448.80393,43,14.467903137207031
1714221448.8071496,44,14.417506217956543
1714221448.8103278,45,14.368936538696289
1714221448.813564,46,14.322739601135254
1714221448.8168135,47,14.277547836303711
1714221448.8201156,48,14.234780311584473
1714221448.8234596,49,14.193349838256836
1714221448.8267236,50,14.152558326721191
1714221448.8298976,51,14.113266944885254
1714221448.8331976,52,14.075472831726074
1714221448.8364155,53,14.038735389709473
1714221448.839683,54,14.003907203674316
1714221448.8428774,55,13.969386100769043
1714221448.8460927,56,13.936101913452148
1714221448.8492546,57,13.903644561767578
1714221448.8525448,58,13.87221908569336
1714221448.8557448,59,13.841577529907227
1714221448.8590472,60,13.812159538269043
1714221448.8622372,61,13.783361434936523
1714221448.8655007,62,13.75531005859375
1714221448.8688917,63,13.727866172790527
1714221448.872062,64,13.701618194580078


==> csvs/ntk/run-ntk_init_p_1_q_0_r_1_gaussian_d_32_m_1_J_64_a_2.23606797749979_b_1.7320508075688772_relu_samples_100_limiting_samples_1048576_2024-04-27_12_29_14_240406-tag-limiting_ntk_condition_number_mean.csv <==
Wall time,Step,Value
1714221132.5796318,2,37.40870666503906
1714221132.5835016,3,30.371078491210938
1714221132.5866508,4,27.657167434692383
1714221132.589819,5,25.964759826660156
1714221132.5925984,6,24.723241806030273
1714221132.595496,7,23.740516662597656
1714221132.5982683,8,22.929365158081055
1714221132.601319,9,22.238672256469727
1714221132.6042979,10,21.64046859741211
1714221132.6071458,11,21.117321014404297
1714221132.6099336,12,20.651390075683594
1714221132.6127179,13,20.234798431396484
1714221132.6154346,14,19.85858726501465
1714221132.6182067,15,19.516929626464844
1714221132.6209502,16,19.20499038696289
1714221132.6236756,17,18.919504165649414
1714221132.6263962,18,18.65665054321289
1714221132.6291645,19,18.412952423095703
1714221132.6320293,20,18.186080932617188
1714221132.6362503,21,17.97576332092285
1714221132.640012,22,17.779661178588867
1714221132.6429965,23,17.596067428588867
1714221132.6457393,24,17.423933029174805
1714221132.64843,25,17.26198959350586
1714221132.651174,26,17.10915756225586
1714221132.6538575,27,16.965190887451172
1714221132.656857,28,16.829299926757812
1714221132.6599097,29,16.700681686401367
1714221132.662769,30,16.578081130981445
1714221132.665536,31,16.461040496826172
1714221132.6682014,32,16.350488662719727
1714221132.6710997,33,16.24502182006836
1714221132.673952,34,16.144655227661133
1714221132.676764,35,16.04914093017578
1714221132.679523,36,15.957592964172363
1714221132.6823611,37,15.870752334594727
1714221132.6851168,38,15.786642074584961
1714221132.6878095,39,15.706204414367676
1714221132.6905167,40,15.628994941711426
1714221132.6932302,41,15.555017471313477
1714221132.6962056,42,15.483509063720703
1714221132.6991062,43,15.415019989013672
1714221132.7018821,44,15.349074363708496
1714221132.7045867,45,15.285383224487305
1714221132.707289,46,15.224204063415527
1714221132.7100582,47,15.164799690246582
1714221132.7127547,48,15.107952117919922
1714221132.7154503,49,15.052857398986816
1714221132.7182562,50,14.998956680297852
1714221132.7209766,51,14.947246551513672
1714221132.7236874,52,14.897268295288086
1714221132.7263892,53,14.848579406738281
1714221132.7292328,54,14.801915168762207
1714221132.7322054,55,14.756093978881836
1714221132.7349255,56,14.71186637878418
1714221132.73769,57,14.668808937072754
1714221132.7403667,58,14.627038955688477
1714221132.7431347,59,14.586343765258789
1714221132.745879,60,14.546984672546387
1714221132.7486486,61,14.508784294128418
1714221132.751394,62,14.471702575683594
1714221132.7541463,63,14.435173034667969
1714221132.7568018,64,14.400005340576172


==> csvs/ntk/run-ntk_init_p_1_q_0_r_1_gaussian_d_32_m_1_J_64_a_2.6457513110645907_b_1.0_relu_samples_100_limiting_samples_1048576_2024-04-27_12_29_45_404571-tag-limiting_ntk_condition_number_mean.csv <==
Wall time,Step,Value
1714221160.2242885,2,92.73329162597656
1714221160.227176,3,48.156089782714844
1714221160.2300153,4,37.457130432128906
1714221160.2328649,5,33.517486572265625
1714221160.2356162,6,31.337186813354492
1714221160.2383802,7,29.878969192504883
1714221160.241209,8,28.79328155517578
1714221160.2439458,9,27.928695678710938
1714221160.2467105,10,27.207876205444336
1714221160.2495296,11,26.589550018310547
1714221160.2522528,12,26.045976638793945
1714221160.2551148,13,25.5606689453125
1714221160.2578998,14,25.1212100982666
1714221160.2606199,15,24.718854904174805
1714221160.2633593,16,24.348983764648438
1714221160.2661052,17,24.006027221679688
1714221160.2688797,18,23.686059951782227
1714221160.2716358,19,23.38620376586914
1714221160.2743895,20,23.103931427001953
1714221160.2772768,21,22.837980270385742
1714221160.2800033,22,22.586633682250977
1714221160.2827482,23,22.347970962524414
1714221160.2855885,24,22.120920181274414
1714221160.2883735,25,21.904312133789062
1714221160.2911077,26,21.698015213012695
1714221160.2938578,27,21.50100326538086
1714221160.2967546,28,21.312583923339844
1714221160.2995162,29,21.13182830810547
1714221160.302316,30,20.958053588867188
1714221160.3052325,31,20.791187286376953
1714221160.3081303,32,20.630996704101562
1714221160.3109882,33,20.47679901123047
1714221160.3137212,34,20.32786750793457
1714221160.3165998,35,20.184345245361328
1714221160.319315,36,20.045713424682617
1714221160.3221042,37,19.912193298339844
1714221160.3249002,38,19.782726287841797
1714221160.3276777,39,19.657506942749023
1714221160.3304894,40,19.536327362060547
1714221160.3333058,41,19.419139862060547
1714221160.3361979,42,19.305330276489258
1714221160.3389647,43,19.194921493530273
1714221160.341752,44,19.087770462036133
1714221160.3445532,45,18.983875274658203
1714221160.3473234,46,18.883012771606445
1714221160.3501425,47,18.78508186340332
1714221160.3528867,48,18.689807891845703
1714221160.3556263,49,18.597352981567383
1714221160.3583722,50,18.506986618041992
1714221160.3611343,51,18.419191360473633
1714221160.3639033,52,18.333606719970703
1714221160.3667243,53,18.250295639038086
1714221160.3694563,54,18.169164657592773
1714221160.3721857,55,18.08979034423828
1714221160.3750045,56,18.012521743774414
1714221160.3778243,57,17.9372615814209
1714221160.3806465,58,17.8638973236084
1714221160.3833685,59,17.792068481445312
1714221160.386099,60,17.722198486328125
1714221160.3888679,61,17.65378761291504
1714221160.391681,62,17.586700439453125
1714221160.3944874,63,17.521215438842773
1714221160.3973303,64,17.457494735717773

